Supervised Whole DAG Causal Discovery

We propose to address the task of causal structure learning from data in a supervised manner. Existing work on learning causal directions by supervised learning is restricted to learning pairwise relation, and not well suited for whole DAG discovery. We propose a novel approach of modeling the whole DAG structure discovery as a supervised learning. To fit the problem in hand, we propose to use permutation equivariant models that align well with the problem domain. We evaluate the proposed approach extensively on synthetic graphs of size 10,20,50,100 and real data, and show promising results compared with a variety of previous approaches.

==> assets/cmp-baseline.csv <==
model,train/d,train/gtype,test/gtype,prec,recall,shd
deep-EQ,10,ER,ER,72.5,84.1,4.531
deep-EQ,15,ER,ER,67.9,84.3,8.084
deep-EQ,20,ER,ER,72.1,80.3,9.908
deep-EQ,10,ER,SF,82.0,95.4,2.301
deep-EQ,15,ER,SF,78.4,89.2,4.949
deep-EQ,20,ER,SF,80.9,84.7,6.727
deep-EQ,10,SF,ER,69.0,70.9,5.781
deep-EQ,15,SF,ER,69.8,68.2,8.926
deep-EQ,20,SF,ER,72.7,62.1,11.9
deep-EQ,10,SF,SF,87.2,96.9,1.562
deep-EQ,15,SF,SF,86.7,95.9,2.639
deep-EQ,20,SF,SF,86.4,93.9,3.971
deep-FC,10,ER,ER,43.9,39.4,10.537
deep-FC,15,ER,ER,34.7,27.9,18.066
deep-FC,20,ER,ER,29.5,23.4,25.742
deep-FC,10,ER,SF,42.7,43.2,10.334
deep-FC,15,ER,SF,31.5,27.3,18.496
deep-FC,20,ER,SF,26.0,21.3,26.441
deep-FC,10,SF,ER,35.3,28.5,11.748
deep-FC,15,SF,ER,26.2,20.4,19.912
deep-FC,20,SF,ER,18.0,14.4,29.451
deep-FC,10,SF,SF,81.7,79.8,3.426
deep-FC,15,SF,SF,66.6,58.7,9.912
deep-FC,20,SF,SF,49.0,41.6,19.318
flat-CNN,10,ER,ER,63.1,42.3,7.846
flat-CNN,20,ER,ER,57.4,28.8,18.078
flat-CNN,10,ER,SF,63.0,45.8,7.299
flat-CNN,20,ER,SF,57.8,29.7,17.48
flat-CNN,10,SF,ER,48.8,34.5,9.662
flat-CNN,20,SF,ER,42.9,26.4,21.232
flat-CNN,10,SF,SF,88.7,87.7,2.121
flat-CNN,20,SF,SF,82.0,78.4,7.391


==> assets/grade.csv <==
name,givenname,matriculation,gender,grade
Maier,Hans,12345,m,1.0
Huber,Anna,23456,f,2.3
Weißbäck,Werner,34567,m,5.0
Bauer,Maria,19202,f,3.3

